Median of Means Sampling for the Keister Function

This study investigates the performance of median-of-means sampling compared to traditional mean-of-means sampling for computing the Keister function integral using Randomized Quasi-Monte Carlo (RQMC) methods. The research tests both lattice points and digital nets as point distributions across dimensions 2, 3, 5, and 8, with sample sizes ranging from 2^8 to 2^19 points. Results demonstrate that median-of-means sampling consistently outperforms mean-of-means for sample sizes larger than 10^3 points, while mean-of-means shows better accuracy with smaller sample sizes, particularly for digital nets. The study also confirms previous theoretical predictions about median-of-means' superior performance with larger sample sizes and reflects the known challenges of maintaining accuracy in higher-dimensional integration. These findings support recent research suggesting median-of-means as a promising alternative to traditional sampling methods in numerical integration, though limitations in sample size and dimensionality warrant further investigation with different test functions and larger parameter spaces.

==> figures/keisterdnet8d/keisterdnet8d.txt <==
Keister Digital Net in 8d, samples from 2^6 to 2^18, 25 trails. Order: mean, median: def
[0.3479233  0.30866649 0.20104596 0.15928241 0.09830594 0.07597027
 0.046185   0.04015579 0.02470543 0.0172121  0.01487712 0.00723876]
[0.44812644 0.32288326 0.23019742 0.11214603 0.08013027 0.0393126
 0.01353133 0.01332382 0.00727358 0.00398278 0.00168831 0.00137469]
[0.34409942 0.17966264 0.14618889 0.03747573 0.01906905 0.01011505
 0.00583521 0.00531045 0.00365588 0.00333509 0.00236258 0.00170296]

==> figures/testdata/keisterdnet2d/keisterdnet2d.txt <==
Keister Digital Net in 2d, samples from 2^6 to 2^18, 25 trails.
[6.85235995e-03 2.74995566e-03 1.85257560e-03 1.11283136e-03
 6.61014335e-04 3.98291875e-04 2.11435759e-04 1.03674821e-04
 8.24856837e-05 5.33107712e-05 4.42634157e-05 2.49612112e-05]
[7.85289152e-03 3.01169722e-03 1.80569043e-03 7.32582365e-04
 4.30407837e-04 2.29028288e-04 7.33345718e-05 5.14536897e-05
 2.49545773e-05 1.54029902e-05 7.96218648e-06 2.84257983e-06]
[5.34960004e-03 2.50666294e-03 9.68642175e-04 5.52195062e-04
 2.49010433e-04 1.20846516e-04 4.44744524e-05 1.87208280e-05
 1.07259337e-05 5.68596881e-06 2.93732388e-06 1.36559813e-06]


==> figures/testdata/keisterdnet3d/keisterdnet3d.txt <==
Keister Digital Net in 3d, samples from 2^6 to 2^18, 25 trails. Order: mean, median: def
[0.01450508 0.00764527 0.00518682 0.00350513 0.00208067 0.00130319
 0.00084196 0.00057969 0.00050136 0.00031429 0.00018924 0.00015083]
[1.52925366e-02 7.46020980e-03 4.57258275e-03 2.09467017e-03
 1.13685211e-03 8.23634708e-04 4.02852868e-04 2.00532989e-04
 1.11023666e-04 8.43138447e-05 2.80062531e-05 1.63723998e-05]
[1.02989146e-02 4.96009592e-03 2.69500744e-03 9.96457918e-04
 6.30503373e-04 3.26774677e-04 1.46214174e-04 6.41201713e-05
 3.48191088e-05 2.06700035e-05 7.09632177e-06 4.19146865e-06]


==> figures/testdata/keisterdnet5d/keisterdnet5d.txt <==
Keister Digital Net in 5d, samples from 2^6 to 2^18, 25 trails. Order: mean, median: def
[0.04530249 0.03944794 0.01982902 0.01552423 0.00883818 0.00664936
 0.00537684 0.0034633  0.00231462 0.00175369 0.00113976 0.00094949]
[0.04802934 0.04588768 0.02837375 0.02070756 0.00820031 0.0043282
 0.00318677 0.00170934 0.00103158 0.00062426 0.00036749 0.00018759]
[4.29448352e-02 3.01432119e-02 1.66826346e-02 4.85532351e-03
 3.46071723e-03 1.70586563e-03 7.81518641e-04 3.83338283e-04
 2.26171880e-04 8.43081953e-05 5.17697859e-05 2.11572368e-05]


==> figures/testdata/keisterlat2d/keisterlat2d.txt <==
Lattice Keister 2D 2^6 - 2^18
[3.21966034e-03 1.46137954e-03 8.23127256e-04 6.58924835e-04
 3.51027727e-04 2.50557767e-04 2.21102920e-04 9.47336877e-05
 3.03157079e-05 1.67232417e-05 8.48393620e-06 5.35895624e-06]
[3.60889160e-03 1.50539513e-03 7.59653502e-04 3.81236891e-04
 1.87161534e-04 8.54615706e-05 5.21294379e-05 2.45711865e-05
 1.33091750e-05 5.90153082e-06 3.25775731e-06 1.53965582e-06]
[2.78046621e-03 1.45946343e-03 5.03304345e-04 2.53941295e-04
 7.50412580e-05 3.93047078e-05 3.69196865e-05 1.46006359e-05
 5.45853930e-06 2.41594009e-06 1.34005075e-06 6.47275347e-07]

==> figures/testdata/keisterlat3d/keisterlat3d.txt <==
Lattice Keister 3D 2^6 - 2^18. Order: mean, median, def
[0.00948877 0.00775793 0.0058844  0.00390805 0.00266558 0.00176125
 0.00122495 0.00094562 0.00032453 0.00018121 0.00011969 0.00010625]
[9.46060087e-03 6.42529184e-03 3.25659909e-03 1.32074073e-03
 9.46341859e-04 4.58639949e-04 3.31149123e-04 1.20044749e-04
 7.69179600e-05 3.18847849e-05 1.85854185e-05 1.00070974e-05]
[6.64487358e-03 4.55496002e-03 1.85111663e-03 1.01145798e-03
 2.77447278e-04 1.57993846e-04 8.58679963e-05 5.50882739e-05
 3.45493386e-05 2.89312953e-05 2.69085159e-05 4.63637796e-06]

==> figures/testdata/keisterlat5d/keisterlat5d.txt <==
Lattice Keister 5D 2^6 - 2^18. Order: mean, median, def
[0.05246475 0.03575851 0.02101055 0.01611688 0.00989452 0.00887426
 0.00563749 0.00441187 0.0025843  0.00114497 0.00050557 0.00027098]
[6.29230819e-02 3.27818169e-02 1.60903251e-02 1.07605827e-02
 5.40302095e-03 2.73484022e-03 1.44592678e-03 1.15156803e-03
 5.25922571e-04 2.43452687e-04 1.64720018e-04 8.78366817e-05]
[0.05780265 0.02394474 0.01108099 0.00467079 0.00206934 0.00079633
 0.00057526 0.00040628 0.0002679  0.00028407 0.00025697 0.0002028 ]

==> figures/testdata/keisterlat8d/keisterlat8d.txt <==
Lattice Keister 8D 2^6 - 2^18. Order: mean, median, def
[0.3479233  0.30866649 0.20104596 0.15928241 0.09830594 0.07597027
 0.046185   0.04015579 0.02470543 0.0172121  0.01487712 0.00723876]
[0.44812644 0.32288326 0.23019742 0.11214603 0.08013027 0.0393126
 0.01353133 0.01332382 0.00727358 0.00398278 0.00168831 0.00137469]
[0.34409942 0.17966264 0.14618889 0.03747573 0.01906905 0.01011505
 0.00583521 0.00531045 0.00365588 0.00333509 0.00236258 0.00170296]
